Modeling globular clusters in the TNG50 simulation: predictions from dwarfs to giants

We present a post-processing catalog of globular clusters (GCs) for the $39$ most massive groups and clusters in the TNG50 simulation of the IlllustrisTNG project (virial masses $M_{200} =[5\times 10^{12} \rm - 2 \times 10^{14}$] M$_{\odot}$). We tag GC particles to all galaxies with stellar mass $M_* \geq 5\times10^6$ M$_{\odot}$, and we calibrate their masses to reproduce the observed power-law relation between GC mass and halo mass for galaxies with $M_{200} \geq 10^{11}$ M$_{\odot}$ (corresponding to $M_* \sim 10^9$ $M_{\odot}$). Here we explore whether an extrapolation of this $M_{\rm GC}$-$M_{200}$ relation to lower-mass dwarfs is consistent with current observations. We find a good agreement between our predicted number and specific frequency of GCs in dwarfs with $\rm M_*=[5 \times 10^6 \rm - 10^9]$ M$_{\odot}$ and observations. Moreover, we predict a steep decline in the GC occupation fraction for dwarfs with $M_*<10^9$ M$_{\odot}$ which agrees well with current observational constraints. This declining occupation fraction is due to a combination of tidal stripping in all dwarfs plus a stochastic sampling of the GC mass function for dwarfs with $M_* < 10^{7.5}$ M$_{\odot}$. Our simulations also reproduce available constraints on the abundance of intra-cluster GCs in Virgo and Centaurus A. These successes provide support to the hypothesis that the $M_{\rm GC}$-$M_{200}$ relation holds, albeit with more scatter, all the way down to the regime of classical dwarf spheroidals in these environments. Our GC catalogs are publicly available as part of the IllustrisTNG data release.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
